Searches for Lepton Flavor Violation in the Decays tau -> e gamma and tau -> mu gamma

Searches for lepton-flavor-violating decay of a tau lepton to a lighter mass lepton and a photon have been performed with the entire dataset of (963 +- 7) x 10^6 tau decays collected by the BaBar detector near the Upsilon(4S), Upsilon(3S) and Upsilon(2S) resonances. The searches yield no evidence of signals and we set upper limits on the branching fractions of BR(tau -> e gamma) < 3.3 x 10^-8 and BR(tau -> mu gamma) < 4.4 x 10^-8 at 90% confidence level.

==> description.txt <==
\\
Title: Searches for Lepton Flavor Violation in the Decays tau -> e gamma and tau -> mu gamma
Authors: The BABAR Collaboration, B. Aubert et al.
Comments: 7 pages, 2 encapsulated postscript figures, submitted to Physical Review Letters.
Report-no: BABAR-PUB-09/026, SLAC-PUB-13753.
\\ 
Searches for lepton flavor violating decay of a tau lepton to a lighter mass lepton and a photon
have been performed with the full dataset of (963 +- 7) x 10^6 tau decays 
collected by the BaBar detector near the Upsilon(4S), Upsilon(3S) and Upsilon(2S) resonances.
The searches yield no evidence of signals and we set upper limits on the branching fractions of
BR(tau -> e gamma) < 3.3 x 10^-8 and BR(tau -> mu gamma) < 4.4 x 10^-8 at 90% confidence level. 
\\

